Cultural transmission modes of music sampling traditions remain stable despite delocalization in the digital age

Music sampling is a common practice among hip-hop and electronic producers that has played a critical role in the development of particular subgenres. Artists preferentially sample drum breaks, and previous studies have suggested that these may be culturally transmitted. With the advent of digital sampling technologies and social media the modes of cultural transmission may have shifted, and music communities may have become decoupled from geography. The aim of the current study was to determine whether drum breaks are culturally transmitted through musical collaboration networks, and to identify the factors driving the evolution of these networks. Using network-based diffusion analysis we found strong evidence for the cultural transmission of drum breaks via collaboration between artists, and identified several demographic variables that bias transmission. Additionally, using network evolution methods we found evidence that the structure of the collaboration network is no longer biased by geographic proximity after the year 2000, and that gender disparity has relaxed over the same period. Despite the delocalization of communities by the internet, collaboration remains a key transmission mode of music sampling traditions. The results of this study provide valuable insight into how demographic biases shape cultural transmission in complex networks, and how the evolution of these networks has shifted in the digital age.

==> after first revision for plos one/additive_oa.txt <==
Summary of Additive Social Transmission Model
Order of acquisition data
Unbounded parameterisation

Coefficients
                        Estimate    Bounded
Social transmission 1 0.13558602 0.11939740
Social transmission 2 0.28805974 0.22363849
Social transmission 3 0.05184340 0.04928814
Social transmission 4 0.60154771 0.37560399
Social transmission 5 0.06816578 0.06381573
Social transmission 6 0.07600555 0.07063677
Social transmission 7 0.01547410 0.01523830


Likelihood Ratio Test for Social Transmission:

Null model includes all other specified variables
Social transmission and asocial learning assumed to combine additively

                            Df LogLik   AIC  AICc     LR  p
With Social Transmission     7   6450 12914 12914 101.99  0
Without Social Transmission  0   6501 13002 13002          

==> after first revision for plos one/aic_table.txt <==
Additive?	ILVs	Social?	AICc			deltaAICc
FALSE		1 2 3 4	social	14718.7305939155	0
FALSE		2 3 4	social	14723.2581626229	4.53
FALSE		1 2 4	social	14749.7210576547	30.99
FALSE		2 4	social	14755.0075144196	36.28
FALSE		1 3 4	social	14795.6248094134	76.89
FALSE		3 4	social	14796.5052668663	77.77
FALSE		4	social	15956.6213244064	1237.89
FALSE		1 4	social	15957.1346280933	1238.4
FALSE		1 2 3	social	32229.4897515171	17510.76
FALSE		1 2	social	32260.0747802103	17541.34
FALSE		2 3	social	32267.3112186711	17548.58
FALSE		2	social	32298.2544538564	17579.52
FALSE		1 3	social	32356.8941850595	17638.16
FALSE		3	social	32389.9528866174	17671.22
FALSE		1	social	43609.4787479712	28890.75
TRUE		1	social	43612.45988987		28893.73
NA		0	social	43662.7306996825	28944
NA		1	asocial	43779.4569488198	29060.73
NA		0	asocial	43815.27922266		29096.55
TRUE		2	social	Inf			Inf
NA		2	asocial	Inf			Inf
TRUE		1 2	social	Inf			Inf
NA		1 2	asocial	Inf			Inf
TRUE		3	social	Inf			Inf
NA		3	asocial	Inf			Inf
TRUE		1 3	social	Inf			Inf
NA		1 3	asocial	Inf			Inf
TRUE		2 3	social	Inf			Inf
NA		2 3	asocial	Inf			Inf
TRUE		1 2 3	social	Inf			Inf
NA		1 2 3	asocial	Inf			Inf
TRUE		4	social	Inf			Inf
NA		4	asocial	Inf			Inf
TRUE		1 4	social	Inf			Inf
NA		1 4	asocial	Inf			Inf
TRUE		2 4	social	Inf			Inf
NA		2 4	asocial	Inf			Inf
TRUE		1 2 4	social	Inf			Inf
NA		1 2 4	asocial	Inf			Inf
TRUE		3 4	social	Inf			Inf
NA		3 4	asocial	Inf			Inf
TRUE		1 3 4	social	Inf			Inf
NA		1 3 4	asocial	Inf			Inf
TRUE		2 3 4	social	Inf			Inf
NA		2 3 4	asocial	Inf			Inf
TRUE		1 2 3 4	social	Inf			Inf
NA		1 2 3 4	asocial	Inf			Inf


==> after first revision for plos one/gof_post.txt <==
Goodness-of-fit for degree 

     obs   min     mean   max MC p-value
0  11179 10679 10811.81 10930       0.00
1   1507  1878  2005.54  2115       0.00
2    371   313   351.05   398       0.24
3    130    76    88.47   104       0.00
4     68    17    25.10    31       0.00
5     26     3     7.85    13       0.00
6      5     0     1.94     6       0.06
7      5     0     1.94     3       0.00
8      0     0     0.26     2       1.00
9      2     0     0.04     1       0.00
10     1     0     0.00     0       0.00

Goodness-of-fit for edgewise shared partner 

      obs  min    mean  max MC p-value
esp0 1176 1324 1379.71 1458          0
esp1  294  144  144.42  147          0
esp2   75   35   36.03   37          0
esp3   22   10   10.02   11          0

Goodness-of-fit for minimum geodesic distance 

         obs      min        mean      max MC p-value
1       1567     1514     1570.18     1648       0.90
2       1189      607      677.37      735       0.00
3       1107      320      373.55      436       0.00
4        950      177      225.67      286       0.00
5        658       83      123.00      177       0.00
6        380       37       69.22      125       0.00
7        182       15       39.00       82       0.00
8         79        3       19.09       47       0.00
9         16        1        8.26       34       0.22
10         1        0        2.59       14       1.00
11         0        0        0.58        7       1.00
12         0        0        0.12        4       1.00
13         0        0        0.02        1       1.00
Inf 88352442 88355141 88355462.35 88355763       0.00

Goodness-of-fit for model statistics 

                              obs           min          mean          max MC p-value
edges                     1567.00       1514.00       1570.18 1.648000e+03       0.90
nodecov.meandist     -52499302.28 -196776194.24  -55329463.86 1.010890e+08       0.96
absdiff.popularity       25911.58      24355.87      25912.42 2.714093e+04       0.98
absdiff.followers   2958736083.69 2685506866.45 2938426320.54 3.215706e+09       0.86
nodematch.gender.-1         16.00         10.00         16.04 2.400000e+01       1.00
nodematch.gender.0          31.00         23.00         31.33 4.200000e+01       1.00
nodematch.gender.1        1012.00        956.00       1014.21 1.069000e+03       0.94


==> after first revision for plos one/gof_pre.txt <==
Goodness-of-fit for degree 

     obs   min     mean   max MC p-value
0  10698 10388 10484.50 10553       0.00
1    801  1032  1101.97  1200       0.00
2    148    89   104.41   126       0.00
3     43    16    20.71    29       0.00
4     15     5     8.01    11       0.00
5      0     0     0.38     2       1.00
6      6     0     0.95     2       0.00
7      1     0     0.07     1       0.14
8     12     4     6.55     7       0.00
9      1     0     0.42     3       0.62
10     1     0     0.03     1       0.06
11     2     0     0.91     1       0.00
12     2     0     1.00     2       0.14
13     0     0     0.08     1       1.00
14     0     0     0.01     1       1.00

Goodness-of-fit for edgewise shared partner 

     obs min   mean max MC p-value
esp0 533 608 645.34 700          0
esp1  92  43  43.01  44          0
esp2  42  19  19.01  20          0
esp3   6   3   3.00   3          0
esp7  71  36  36.00  36          0
esp8   1   0   0.00   0          0

Goodness-of-fit for minimum geodesic distance 

         obs      min        mean      max MC p-value
1        745      709      746.36      801       0.92
2        421      186      212.11      249       0.00
3        243       46       67.21      102       0.00
4        138       14       22.30       45       0.00
5         60        6        8.67       22       0.00
6         19        0        1.07        7       0.00
7          5        0        0.06        3       0.00
Inf 68788954 68789399 68789527.22 68789605       0.00

Goodness-of-fit for model statistics 

                              obs           min          mean           max MC p-value
edges                      745.00        709.00        746.36        801.00       0.92
nodecov.meandist    -298388294.47 -366967354.28 -300622250.67 -216526380.89       0.94
absdiff.popularity       16092.87      15023.48      16140.46      17764.91       0.94
absdiff.followers    631702714.34  538012952.78  636527414.86  770413121.94       1.00
nodematch.gender.-1         20.00         13.00         20.16         28.00       1.00
nodematch.gender.0          68.00         56.00         68.37         80.00       1.00
nodematch.gender.1         384.00        361.00        385.54        424.00       1.00


==> after first revision for plos one/multiplicative_1234.txt <==
Summary of Multiplicative Social Transmission Model
Order of acquisition data
Unbounded parameterisation.

Coefficients:
                           Estimate   Bounded           se          z            p
Social transmission 1  1.334607e-01 0.1177462           NA         NA           NA
gender                -1.050416e-01        NA 4.017186e-02 -2.6148064 8.927804e-03
popularity            -1.335417e-02        NA 1.465003e-03 -9.1154550 0.000000e+00
followers             -9.611204e-08        NA 1.956053e-08 -4.9135695 8.943303e-07
meandist              -1.880816e-09        NA 1.361273e-08 -0.1381659 8.901093e-01


Likelihood Ratio Test for Social Transmission:

Null model includes all other specified variables
Social transmission and asocial learning assumed to combine multiplicatively

                            Df LogLik   AIC  AICc     LR  p
With Social Transmission     5 7354.4 14719 14719 143.09  0
Without Social Transmission  4 7425.9 14860 14860          


==> after first revision for plos one/post_table.txt <==
              Post-1994        Post-1996        Post-1998        Post-2000        
              n = 876          n = 836          n = 781          n = 725          
              Estimate p-value Estimate p-value Estimate p-value Estimate p-value 
Mean Distance -2.0e-08 2.1e-01 -2.2e-08 1.7e-01 -9.3e-09 5.8e-01 -3.9e-09 8.2e-01 
Popularity    -4.3e-02 9.3e-72 -4.4e-02 2.4e-70 -4.7e-02 1.7e-68 -4.8e-02 5.7e-65 
Followers      1.6e-07 2.6e-74  1.6e-07 1.6e-77  1.7e-07 1.1e-75  1.7e-07 9.9e-79  
Gender (F)     1.3e+00 3.7e-07  1.3e+00 9.2e-07  8.3e-01 1.4e-02  8.0e-01 2.6e-02  
Gender (M)     8.9e-01 7.3e-37  9.0e-01 2.0e-35  8.6e-01 2.8e-30  8.9e-01 1.9e-29  

              Post-2002        Post-2004        Post-2006        
              n = 667          n = 607          n = 544        
              Estimate p-value Estimate p-value Estimate p-value
               1.2e-09 9.4e-01  1.7e-08 3.4e-01  2.2e-08 2.6e-01
              -4.9e-02 3.4e-61 -5.3e-02 2.4e-58 -5.5e-02 3.1e-52
               1.8e-07 3.2e-77  1.9e-07 1.9e-81  2.0e-07 1.2e-83
               8.7e-01 1.5e-02  9.7e-01 7.6e-03  1.2e+00 1.4e-03
               8.6e-01 1.5e-25  8.4e-01 4.7e-21  9.2e-01 5.6e-21


==> after first revision for plos one/pre_table.txt <==
              Pre-1994         Pre-1996         Pre-1998         Pre-2000         
              n = 205          n = 286          n = 370          n = 450          
              Estimate p-value Estimate p-value Estimate p-value Estimate p-value 
Mean Distance -2.0e-07 9.0e-04 -1.0e-07 1.1e-02 -1.1e-07 3.2e-03 -1.3e-07 1.3e-04 
Popularity    -5.1e-03 2.9e-01 -5.9e-03 1.6e-01 -1.2e-02 1.5e-03 -1.6e-02 8.4e-07 
Followers     -2.3e-07 8.0e-03 -2.4e-07 1.9e-03 -8.3e-08 5.5e-02  1.2e-08 6.4e-01  
Gender (F)     1.5e+00 1.0e-02  1.3e+00 3.1e-02  1.3e+00 1.3e-02  1.9e+00 4.9e-09  
Gender (M)     5.8e-02 7.3e-01  2.6e-01 7.4e-02  4.7e-01 1.4e-04  5.3e-01 2.0e-06  

              Pre-2002         Pre-2004         Pre-2006        
              n = 520          n = 593          n = 659        
              Estimate p-value Estimate p-value Estimate p-value
              -1.1e-07 1.6e-04 -1.2e-07 1.2e-05 -1.1e-07 2.0e-05
              -1.8e-02 1.7e-09 -2.0e-02 9.9e-13 -2.2e-02 4.4e-17
               2.8e-08 2.0e-01  3.9e-08 4.3e-02  4.6e-08 8.0e-03
               1.8e+00 5.1e-09  1.7e+00 6.1e-08  1.5e+00 1.6e-06
               5.7e-01 2.0e-08  6.7e-01 5.8e-13  6.7e-01 7.5e-15


==> after first revision for plos one/stergm_results_post.txt <==
==========================
Summary of model fit
==========================

Formula:   y.form ~ edges + nodecov("meandist") + absdiff("popularity") + 
    absdiff("followers") + nodematch("gender", diff = TRUE)
<environment: 0x1ad107308>

Iterations:  10 out of 20 

Monte Carlo MLE Results:
                      Estimate Std. Error MCMC %  z value Pr(>|z|)    
edges               -8.530e+00  7.639e-02      0 -111.660  < 1e-04 ***
nodecov.meandist    -3.907e-09  1.702e-08      0   -0.230  0.81847    
absdiff.popularity  -4.764e-02  2.799e-03      0  -17.022  < 1e-04 ***
absdiff.followers    1.726e-07  9.188e-09      0   18.786  < 1e-04 ***
nodematch.gender.-1  8.030e-01  3.605e-01      0    2.227  0.02592 *  
nodematch.gender.0  -7.953e-01  2.582e-01      0   -3.080  0.00207 ** 
nodematch.gender.1   8.877e-01  7.878e-02      0   11.269  < 1e-04 ***
---
Signif. codes:  0 '***' 0.001 '**' 0.01 '*' 0.05 '.' 0.1 ' ' 1

     Null Deviance: 7195553  on 5190494  degrees of freedom
 Residual Deviance:   14182  on 5190487  degrees of freedom
 
AIC: 14196    BIC: 14290    (Smaller is better.) 


==> after first revision for plos one/stergm_results_pre.txt <==
==========================
Summary of model fit
==========================

Formula:   y.form ~ edges + nodecov("meandist") + absdiff("popularity") + 
    absdiff("followers") + nodematch("gender", diff = TRUE)
<environment: 0x1cb31da8>

Iterations:  11 out of 20 

Monte Carlo MLE Results:
                      Estimate Std. Error MCMC % z value Pr(>|z|)    
edges               -9.382e+00  1.089e-01      0 -86.175  < 1e-04 ***
nodecov.meandist    -1.292e-07  3.371e-08      0  -3.833 0.000126 ***
absdiff.popularity  -1.618e-02  3.284e-03      0  -4.927  < 1e-04 ***
absdiff.followers    1.194e-08  2.579e-08      0   0.463 0.643396    
nodematch.gender.-1  1.926e+00  3.293e-01      0   5.851  < 1e-04 ***
nodematch.gender.0   3.478e-01  1.965e-01      0   1.770 0.076773 .  
nodematch.gender.1   5.313e-01  1.117e-01      0   4.757  < 1e-04 ***
---
Signif. codes:  0 '***' 0.001 '**' 0.01 '*' 0.05 '.' 0.1 ' ' 1

     Null Deviance: 6349494  on 4580192  degrees of freedom
 Residual Deviance:    7664  on 4580185  degrees of freedom
 
AIC: 7678    BIC: 7772    (Smaller is better.) 


==> after first revision for plos one/stergm_table_post.txt <==
   ILVs      AIC  deltaAIC
  1 2 3 14194.16   0.00000
1 2 3 4 14196.11   1.94688
    2 3 14365.84 171.67787
  2 3 4 14367.30 173.13943
    1 2 14409.22 215.06168
  1 2 4 14410.98 216.82145
    1 3 14563.71 369.55351
  1 3 4 14565.71 371.55212
      2 14599.55 405.39275
    2 4 14600.59 406.43284
      1 14636.97 442.80822
    1 4 14638.95 444.78763
      3 14748.97 554.80763
    3 4 14750.71 556.55346
      0 14836.01 641.84666
      4 14837.57 643.40921


==> after first revision for plos one/stergm_table_pre.txt <==
   ILVs      AIC deltaAIC
  1 2 4 7676.380  0.00000
1 2 3 4 7678.174  1.79348
    1 2 7693.425 17.04473
  1 2 3 7695.203 18.82240
    1 4 7702.003 25.62300
  1 3 4 7702.160 25.77921
    2 4 7710.403 34.02256
  2 3 4 7711.909 35.52898
      1 7718.147 41.76695
    1 3 7718.390 42.00953
      2 7727.194 50.81323
    2 3 7728.701 52.32017
      4 7737.373 60.99249
    3 4 7738.094 61.71319
      0 7753.228 76.84742
      3 7753.985 77.60457

